Constraints on the circumburst environments of short gamma-ray bursts

Observational follow-up of well localized short gamma-ray bursts (SGRBs) has left $20-30\%$ of the population without a coincident host galaxy association to deep optical and NIR limits ($\gtrsim 26$ mag). These SGRBs have been classified as observationally hostless due to their lack of strong host associations. It has been argued that these hostless SGRBs could be an indication of the large distances traversed by the binary neutron star system (due to natal kicks) between its formation and its merger (leading to a SGRB). The distances of GRBs from their host galaxies can be indirectly probed by the surrounding circumburst densities. We show that a lower limit on those densities can be obtained from early afterglow lightcurves. We find that $\lesssim16\%$ of short GRBs in our sample took place at densities $\lesssim10^{-4}$ cm$^{-3}$. These densities represent the expected range of values at distances greater than the host galaxy's virial radii. We find that out of the five SGRBs in our sample that have been found to be observationally hostless, none are consistent with having occurred beyond the virial radius of their birth galaxies. This implies one of two scenarios. Either these observationally hostless SGRBs occurred outside of the half-light radius of their host galaxy, but well within the galactic halo, or in host galaxies at moderate to high redshifts ($z\gtrsim 2$) that were missed by follow-up observations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
